Topological derivative for a fast identification of short, linear perfectly conducting cracks with inaccurate background information

In this study, we consider a topological derivative-based imaging technique for the fast identification of short, linear perfectly conducting cracks completely embedded in a two-dimensional homogeneous domain with smooth boundary. Unlike conventional approaches, we assume that the background permittivity and permeability are unknown due to their dependence on frequency and temperature, and we propose a normalized imaging function to localize cracks. Despite inaccuracies in background parameters, application of the proposed imaging function enables to recognize the existence of crack but it is still impossible to identify accurate crack locations. Furthermore, the shift in crack localization of imaging results is significantly influenced by the applied background parameters. In order to theoretically explain this phenomenon, we show that the imaging function can be expressed in terms of the zero-order Bessel function of the first kind, the crack lengths, and the applied inaccurate background wavenumber corresponding to the applied inaccurate background permittivity and permeability. Various numerical simulations results with synthetic data polluted by random noise validate the theoretical results.

==> Permittivity.csv <==
x,y1,y2,y3,,,
1,84.58573414287490,11.540098106878300,63.25724834783710,,,
2,84.58551701341790,11.539387442652800,63.2496320191185,,,
3,84.58529945134320,11.538678578400600,63.24204156501200,,,
4,84.58508145665810,11.537971502786000,63.23447683123590,,,
5,84.58486302936970,11.537266204568300,63.2269376647279,,,
6,84.58464416948540,11.536562672600200,63.219423913633500,,,
7,84.58442487701240,11.535860895827000,63.211935427293600,,,
8,84.58420515195810,11.535160863286100,63.204472056233100,,,
9,84.58398499432950,11.534462564105200,63.19703365214890,,,
10,84.5837644041342,11.533765987502200,63.18962006789860,,,
11,84.5835433813794,11.533071122783700,63.18223115748910,,,
12,84.5833219260724,11.532377959344200,63.174866776065300,,,
13,84.5831000382206,11.531686486665700,63.16752677989900,,,
14,84.5828777178314,11.530996694316000,63.16021102637800,,,
15,84.58265496491210,11.530308571948300,63.15291937399530,,,
16,84.58243177947010,11.529622109300500,63.1456516823381,,,
17,84.58220816151280,11.528937296193800,63.1384078120774,,,
18,84.58198411104770,11.528254122532200,63.131187624957600,,,
19,84.58175962808210,11.527572578301800,63.1239909837859,,,
20,84.58153471262360,11.526892653569600,63.116817752422400,,,
21,84.58130936467960,11.526214338482900,63.1096677957696,,,
22,84.5810835842575,11.525537623268500,63.10254097976280,,,
23,84.58085737136490,11.52486249823180,63.09543717135980,,,
24,84.58063072600930,11.524188953756200,63.08835623853150,,,
25,84.58040364819810,11.523516980301900,63.08129805025210,,,
26,84.58017613793900,11.522846568405700,63.074262476489400,,,
27,84.57994819523950,11.522177708679900,63.067249388195600,,,
28,84.57971982010700,11.521510391811500,63.06025865729780,,,
29,84.57949101254930,11.520844608561700,63.05329015668900,,,
30,84.57926177257390,11.520180349765000,63.046343760218700,,,
31,84.5790321001884,11.519517606328400,63.03941934268390,,,
32,84.57880199540040,11.518856369230900,63.032516779820600,,,
33,84.57857145821760,11.518196629522700,63.02563594829450,,,
34,84.57834048864760,11.517538378324400,63.018776725692300,,,
35,84.57810908669810,11.516881606826500,63.01193899051360,,,
36,84.5778772523767,11.516226306288400,63.005122622161900,,,
37,84.57764498569120,11.515572468038100,62.99832750093610,,,
38,84.57741228664920,11.514920083471400,62.99155350802270,,,
39,84.57717915525840,11.514269144051000,62.984800525487000,,,
40,84.57694559152670,11.513619641306400,62.97806843626540,,,
41,84.57671159546180,11.512971566832500,62.971357124157,,,
42,84.57647716707130,11.512324912289700,62.96466647381580,,,
43,84.57624230636310,11.511679669402800,62.957996370743000,,,
44,84.57600701334500,11.511035829960400,62.951346701278600,,,
45,84.57577128802480,11.510393385814700,62.94471735259450,,,
46,84.57553513041030,11.509752328880400,62.938108212686400,,,
47,84.57529854050940,11.509112651134200,62.931519170366200,,,
48,84.57506151832980,11.508474344614500,62.92495011525490,,,
49,84.57482406387950,11.507837401420600,62.918400937775,,,
50,84.57458617716630,11.507201813712000,62.91187152914320,,,
51,84.5743478581982,11.506567573708100,62.90536178136320,,,
52,84.57410910698300,11.505934673687400,62.89887158721880,,,
53,84.57386992352860,11.505303105987000,62.89240084026640,,,
54,84.57363030784300,11.504672863002100,62.88594943482840,,,
55,84.57339025993410,11.50404393718550,62.8795172659863,,,
56,84.57314977980990,11.503416321047000,62.8731042295736,,,
57,84.5729088674784,11.502790007152800,62.86671022216920,,,
58,84.57266752294760,11.502164988124800,62.860335141090900,,,
59,84.57242574622540,11.50154125664070,62.853978884388300,,,
60,84.57218353731990,11.500918805432800,62.84764135083680,,,
61,84.57194089623910,11.500297627287900,62.84132243993090,,,
62,84.57169782299110,11.49967771504650,62.83502205187770,,,
63,84.5714543175839,11.499059061602500,62.82874008759090,,,
64,84.5712103800256,11.498441659902900,62.82247644868400,,,
65,84.57096601032430,11.497825502946600,62.8162310374647,,,
66,84.57072120848820,11.49721058378500,62.81000375692840,,,
67,84.57047597452520,11.496596895520200,62.80379451075210,,,
68,84.57023030844360,11.49598443130590,62.79760320328880,,,
69,84.56998421025150,11.495373184345800,62.79142973956110,,,
70,84.56973767995700,11.494763147893700,62.785274025255600,,,
71,84.56949071756850,11.4941543152532,62.77913596671690,,,
72,84.5692433230939,11.493546679776600,62.77301547094220,,,
73,84.56899549654160,11.492940234865100,62.766912445575000,,,
74,84.56874723791970,11.49233497396800,62.7608267989002,,,
75,84.56849854723650,11.491730890582400,62.754758439838000,,,
76,84.5682494245003,11.491127978252600,62.748707277938500,,,
77,84.56799986971930,11.490526230570000,62.742673223376400,,,
78,84.56774988290170,11.48992564117240,62.73665618694540,,,
79,84.5674994640559,11.489326203743400,62.73065608005310,,,
80,84.56724861319020,11.488727912012500,62.724672814715500,,,
81,84.56699733031290,11.488130759754500,62.71870630355160,,,
82,84.56674561543230,11.487534740788700,62.71275645977890,,,
83,84.56649346855670,11.486939848979100,62.70682319720740,,,
84,84.56624088969460,11.48634607823360,62.70090643023510,,,
85,84.56598787885430,11.48575342250360,62.69500607384310,,,
86,84.56573443604430,11.48516187578400,62.68912204358990,,,
87,84.56548056127280,11.484571432112300,62.6832542556072,,,
88,84.5652262545483,11.483982085568500,62.67740262659480,,,
89,84.56497151587930,11.48339383027500,62.671567073815700,,,
90,84.56471634527420,11.482806660395400,62.66574751509130,,,
91,84.56446074274140,11.482220570135100,62.65994386879700,,,
92,84.56420470828960,11.481635553740100,62.65415605385700,,,
93,84.56394824192700,11.481051605497500,62.648383989740200,,,
94,84.56369134366220,11.480468719734100,62.642627596455200,,,
95,84.56343401350390,11.479886890817000,62.636886794546100,,,
96,84.56317625146040,11.479306113152800,62.63116150508790,,,
97,84.5629180575403,11.478726381187100,62.625451649681900,,,
98,84.56265943175220,11.478147689404700,62.619757150451500,,,
99,84.56240037410470,11.477570032328600,62.61407793003760,,,
100,84.56214088460640,11.476993404520300,62.60841391159490,,,
101,84.56188096326580,11.476417800578900,62.602765018786700,,,
102,84.56162061009160,11.47584321514110,62.597131175781600,,,
103,84.5613598250924,11.47526964288100,62.59151230724860,,,
104,84.56109860827690,11.474697078509300,62.585908338353300,,,
105,84.56083695965370,11.474125516773500,62.58031919475390,,,
106,84.56057487923150,11.473554952457200,62.57474480259680,,,
107,84.56031236701890,11.472985380380100,62.569185088513200,,,
108,84.56004942302480,11.472416795397200,62.56363997961410,,,
109,84.55978604725770,11.471849192399300,62.55810940348740,,,
110,84.55952223972650,11.471282566311900,62.5525932881934,,,
111,84.55925800043990,11.47071691209530,62.54709156226120,,,
112,84.55899332940660,11.470152224744200,62.54160415468460,,,
113,84.55872822663540,11.469588499287400,62.536130994918700,,,
114,84.55846269213520,11.469025730787800,62.53067201287580,,,
115,84.55819672591460,11.46846391434150,62.52522713892190,,,
116,84.55793032798260,11.467903045078100,62.51979630387290,,,
117,84.55766349834790,11.467343118160200,62.51437943899120,,,
118,84.55739623701950,11.466784128782900,62.50897647598150,,,
119,84.55712854400610,11.466226072174000,62.50358734698800,,,
120,84.5568604193166,11.465668943593200,62.498211984590500,,,
121,84.55659186296000,11.4651127383324,62.492850321800600,,,
122,84.55632287494510,11.464557451714900,62.487502292058900,,,
123,84.55605345528080,11.464003079095300,62.48216782923090,,,
124,84.55578360397610,11.463449615859600,62.47684686760400,,,
125,84.55551332104000,11.462897057424400,62.47153934188410,,,
126,84.55524260648130,11.462345399236800,62.46624518719210,,,
127,84.55497146030910,11.461794636774600,62.46096433906080,,,
128,84.55469988253230,11.46124476554530,62.45569673343130,,,
129,84.55442787315990,11.460695781086300,62.45044230665010,,,
130,84.55415543220100,11.460147678964700,62.44520099546600,,,
131,84.55388255966460,11.459600454777000,62.43997273702610,,,
132,84.55360925555980,11.459054104148500,62.43475746887390,,,
133,84.55333551989560,11.458508622733600,62.429555128945,,,
134,84.55306135268090,11.457964006215200,62.424365655564800,,,
135,84.55278675392510,11.457420250304600,62.419188987445000,,,
136,84.55251172363710,11.456877350741400,62.41402506368090,,,
137,84.55223626182610,11.456335303292800,62.40887382374800,,,
138,84.5519603685012,11.45579410375390,62.40373520749950,,,
139,84.55168404367150,11.455253747947300,62.398609155162900,,,
140,84.5514072873463,11.454714231722700,62.393495607337500,,,
141,84.55113009953460,11.454175550956900,62.38839450499100,,,
142,84.5508524802457,11.453637701553500,62.38330578945710,,,
143,84.55057442948870,11.453100679442600,62.37822940243250,,,
144,84.55029594727300,11.452564480580900,62.37316528597400,,,
145,84.55001703360760,11.45202910095090,62.36811338249590,,,
146,84.54973768850190,11.451494536561200,62.36307363476700,,,
147,84.54945791196510,11.450960783446300,62.35804598590810,,,
148,84.54917770400650,11.450427837666000,62.35303037938910,,,
149,84.54889706463530,11.449895695305600,62.348026759026300,,,
150,84.54861599386090,11.449364352475200,62.34303506898020,,,
151,84.54833449169260,11.448833805310200,62.33805525375210,,,
152,84.54805255813970,11.448304049970500,62.33308725818220,,,
153,84.54777019321160,11.447775082640600,62.328131027446500,,,
154,84.54748739691760,11.447246899529200,62.32318650705450,,,
155,84.54720416926710,11.446719496869300,62.31825364284680,,,
156,84.54692051026940,11.44619287091780,62.31333238099210,,,
157,84.54663641993400,11.445667017955300,62.3084226679851,,,
158,84.54635189827030,11.445141934285900,62.30352445064400,,,
159,84.54606694528770,11.444617616237300,62.29863767610800,,,
160,84.54578156099560,11.444094060160100,62.29376229183470,,,
161,84.5454957454036,11.44357126242800,62.28889824559800,,,
162,84.54520949852110,11.443049219437800,62.28404548548550,,,
163,84.54492282035740,11.442527927608600,62.27920395989620,,,
164,84.54463571092230,11.442007383382100,62.274373617538100,,,
165,84.54434817022510,11.441487583222300,62.26955440742620,,,
166,84.5440601982755,11.44096852361540,62.264746278879700,,,
167,84.54377179508290,11.44045020106930,62.25994918152010,,,
168,84.54348296065690,11.43993261211390,62.25516306526880,,,
169,84.54319369500710,11.439415753300700,62.250387880344900,,,
170,84.54290399814300,11.438899621202600,62.24562357726300,,,
171,84.54261387007430,11.438384212413700,62.2408701068309,,,
172,84.54232331081050,11.437869523549300,62.23612742014750,,,
173,84.5420323203613,11.437355551245600,62.231395468600700,,,
174,84.54174089873640,11.436842292159600,62.22667420386530,,,
175,84.54144904594540,11.436329742968900,62.22196357790050,,,
176,84.54115676199790,11.435817900371600,62.21726354294840,,,
177,84.54086404690360,11.43530676108620,62.212574051531400,,,
178,84.54057090067230,11.43479632185110,62.20789505645050,,,
179,84.54027732331370,11.43428657942480,62.203226510782900,,,
180,84.53998331483740,11.433777530585900,62.19856836788040,,,
181,84.53968887525330,11.433269172132300,62.19392058136710,,,
182,84.53939400457100,11.432761500881600,62.189283105137400,,,
183,84.53909870280030,11.432254513671000,62.18465589335400,,,
184,84.53880296995110,11.431748207356600,62.180038900446400,,,
185,84.53850680603310,11.431242578813900,62.17543208110820,,,
186,84.53821021105610,11.430737624937100,62.17083539029590,,,
187,84.53791318503,11.430233342639300,62.166248783226600,,,
188,84.53761572796460,11.429729728852400,62.16167221537600,,,
189,84.53731783986970,11.429226780526700,62.15710564247690,,,
190,84.53701952075520,11.428724494630900,62.15254902051720,,,
191,84.53672077063110,11.428222868152000,62.14800230573790,,,
192,84.53642158950710,11.427721898095000,62.143465454631500,,,
193,84.5361219773932,11.42722158148310,62.138938423940000,,,
194,84.53582193429940,11.426721915357100,62.1344211706532,,,
195,84.53552146023550,11.426222896775600,62.12991365200700,,,
196,84.53522055521150,11.425724522814800,62.125415825481600,,,
197,84.53491921923740,11.42522679056840,62.120927648799500,,,
198,84.53461745232320,11.424729697147300,62.1164490799242,,,
199,84.53431525447890,11.424233239679700,62.11198007705820,,,
200,84.53401262571440,11.423737415310700,62.10752059864130,,,
201,84.53370956603980,11.423242221202500,62.103070603349000,,,
202,84.53340607546510,11.422747654534100,62.0986300500909,,,
203,84.53310215400050,11.42225371250100,62.094198898008900,,,
204,84.53279780165580,11.421760392315500,62.0897771064754,,,
205,84.53249301844130,11.42126769120610,62.08536463509230,,,
206,84.53218780436700,11.420775606417900,62.08096144368850,,,
207,84.5318821594431,11.420284135212000,62.076567492319000,,,
208,84.5315760836796,11.419793274865600,62.072182741263000,,,
209,84.53126957708670,11.419303022671900,62.06780715102240,,,
210,84.5309626396745,11.418813375939900,62.063440682320300,,,
211,84.53065527145320,11.418324331994400,62.059083296099200,,,
212,84.53034747243310,11.41783588817580,62.05473495351970,,,
213,84.53003924262420,11.417348041839900,62.05039561595910,,,
214,84.52973058203670,11.416860790358100,62.046065245009300,,,
215,84.52942149068110,11.416374131116700,62.041743802476100,,,
216,84.52911196856730,11.415888061517700,62.037431250377100,,,
217,84.52880201570570,11.415402578977700,62.03312755094060,,,
218,84.52849163210660,11.414917680928400,62.02883266660380,,,
219,84.52818081778020,11.414433364816300,62.02454656001170,,,
220,84.52786957273680,11.4139496281029,62.0202691940154,,,
221,84.52755789698670,11.41346646826390,62.01600053167080,,,
222,84.52724579054030,11.412983882789900,62.01174053623710,,,
223,84.52693325340790,11.412501869185600,62.00748917117570,,,
224,84.52662028559990,11.412020424970200,62.00324640014820,,,
225,84.52630688712650,11.411539547677000,61.999012187015700,,,
226,84.52599305799820,11.411059234853700,61.99478649583700,,,
227,84.52567879822540,11.410579484061600,61.99056929086750,,,
228,84.52536410781840,11.410100292876100,61.98636053655740,,,
229,84.52504898678780,11.409621658886500,61.98216019755110,,,
230,84.52473343514380,11.409143579695700,61.977968238685200,,,
231,84.52441745289700,11.408666052920200,61.973784624987600,,,
232,84.52410104005790,11.408189076190000,61.969609321676000,,,
233,84.52378419663690,11.407712647148700,61.96544229415670,,,
234,84.52346692264450,11.407236763453000,61.9612835080232,,,
235,84.52314921809110,11.406761422773000,61.95713292905510,,,
236,84.52283108298740,11.406286622791800,61.95299052321690,,,
237,84.52251251734390,11.405812361205700,61.948856256656300,,,
238,84.52219352117100,11.405338635723900,61.94473009570350,,,
239,84.52187409447940,11.40486544406830,61.940612006869700,,,
240,84.5215542372797,11.40439278397390,61.936501956846000,,,
241,84.52123394958240,11.403920653188100,61.93239991250190,,,
242,84.52091323139810,11.403449049471000,61.928305840884700,,,
243,84.5205920827374,11.402977970595200,61.92421970921750,,,
244,84.52027050361100,11.402507414345900,61.92014148489870,,,
245,84.51994849402960,11.402037378520200,61.91607113550070,,,
246,84.51962605400370,11.40156786092790,61.9120086287683,,,
247,84.51930318354410,11.401098859390800,61.907953932618100,,,
248,84.51897988266140,11.40063037174260,61.9039070151371,,,
249,84.51865615136640,11.400162395829400,61.89986784458160,,,
250,84.51833198966970,11.399694929508700,61.89583638937590,,,
251,84.51800739758210,11.39922797065030,61.89181261811170,,,
252,84.51768237511440,11.398761517135600,61.88779649954640,,,
253,84.5173569222772,11.39829556685740,61.88378800260220,,,
254,84.51703103908140,11.397830117720500,61.87978709636540,,,
255,84.5167047255378,11.397365167641000,61.87579375008460,,,
256,84.5163779816571,11.396900714546500,61.87180793317020,,,
257,84.51605080745020,11.39643675637580,61.86782961519330,,,
258,84.51572320292790,11.395973291079100,61.86385876588420,,,
259,84.51539516810100,11.395510316617800,61.85989535513180,,,
260,84.51506670298040,11.395047830964500,61.85593935298240,,,
261,84.51473780757700,11.394585832102600,61.85199072963880,,,
262,84.5144084819016,11.394124318026700,61.848049455459100,,,
263,84.51407872596520,11.393663286742300,61.84411550095550,,,
264,84.51374853977870,11.393202736265500,61.84018883679390,,,
265,84.5134179233529,11.392742664623300,61.83626943379240,,,
266,84.51308687669890,11.392283069853500,61.83235726292050,,,
267,84.51275539982750,11.391823950004200,61.82845229529800,,,
268,84.51242349274990,11.39136530313440,61.82455450219410,,,
269,84.51209115547680,11.390907127313200,61.82066385502660,,,
270,84.51175838801950,11.390449420620400,61.81678032536050,,,
271,84.5114251903887,11.38999218114590,61.81290388490750,,,
272,84.51109156259570,11.38953540698990,61.809034505524900,,,
273,84.51075750465130,11.38907909626290,61.80517215921470,,,
274,84.51042301656680,11.388623247085400,61.801316818122200,,,
275,84.51008809835310,11.388167857588000,61.79746845453610,,,
276,84.50975275002130,11.387712925911300,61.79362704088650,,,
277,84.5094169715825,11.38725845020570,61.78979254974460,,,
278,84.50908076304790,11.386804428631600,61.78596495382180,,,
279,84.50874412442850,11.386350859359100,61.78214422596850,,,
280,84.50840705573560,11.385897740568000,61.7783303391734,,,
281,84.50806955698010,11.385445070447900,61.77452326656270,,,
282,84.50773162817340,11.384992847197700,61.770722981399,,,
283,84.50739326932660,11.384541069026100,61.76692945708060,,,
284,84.50705448045090,11.384089734151300,61.76314266714070,,,
285,84.50671526155750,11.383638840800600,61.75936258524630,,,
286,84.50637561265760,11.383188387210800,61.75558918519750,,,
287,84.50603553376250,11.382738371628100,61.75182244092680,,,
288,84.50569502488350,11.382288792307800,61.74806232649780,,,
289,84.50535408603160,11.381839647514300,61.74430881610510,,,
290,84.50501271721840,11.381390935521300,61.740561884072800,,,
291,84.50467091845500,11.38094265461130,61.73682150485410,,,
292,84.50432868975270,11.38049480307580,61.73308765303010,,,
293,84.503986031123,11.380047379215500,61.729360303309400,,,
294,84.5036429425771,11.379600381339600,61.72563943052720,,,
295,84.50329942412630,11.379153807766400,61.72192500964440,,,
296,84.50295547578210,11.378707656822700,61.71821701574680,,,
297,84.50261109755580,11.378261926844200,61.71451542404430,,,
298,84.50226628945880,11.377816616175100,61.71082020987050,,,
299,84.50192105150260,11.37737172316830,61.70713134868130,,,
300,84.5015753836984,11.376927246185000,61.70344881605470,,,
301,84.50122928605780,11.37648318359520,61.69977258768980,,,
302,84.50088275859230,11.376039533776900,61.696102639405900,,,
303,84.50053580131320,11.375596295116900,61.69243894714210,,,
304,84.50018841423210,11.375153466010000,61.68878148695620,,,
305,84.4998405973604,11.374711044859300,61.68513023502440,,,
306,84.49949235070970,11.374269030076300,61.681485167640200,,,
307,84.49914367429140,11.373827420080300,61.67784626121360,,,
308,84.49879456811720,11.373386213299100,61.67421349227090,,,
309,84.4984450321985,11.372945408168100,61.67058683745350,,,
310,84.49809506654690,11.372505003131100,61.66696627351730,,,
311,84.49774467117410,11.372064996639500,61.66335177733200,,,
312,84.49739384609140,11.371625387153000,61.65974332588080,,,
313,84.4970425913107,11.37118617313870,61.65614089625900,,,
314,84.49669090684350,11.370747353071700,61.65254446567390,,,
315,84.49633879270140,11.370308925434800,61.64895401144370,,,
316,84.49598624889600,11.369870888718700,61.64536951099700,,,
317,84.4956332754391,11.369433241421400,61.641790941872500,,,
318,84.49527987234230,11.368995982048700,61.63821828171770,,,
319,84.49492603961730,11.368559109113900,61.63465150828840,,,
320,84.49457177727590,11.368122621137800,61.63109059944830,,,
321,84.49421708532960,11.367686516648700,61.62753553316840,,,
322,84.49386196379020,11.367250794182200,61.62398628752570,,,
323,84.49350641266960,11.366815452281400,61.62044284070360,,,
324,84.49315043197940,11.366380489496600,61.61690517099000,,,
325,84.4927940217314,11.365945904385400,61.61337325677800,,,
326,84.49243718193740,11.365511695512600,61.60984707656400,,,
327,84.49207991260920,11.365077861450200,61.606326608948200,,,
328,84.49172221375870,11.364644400777400,61.60281183263330,,,
329,84.49136408539750,11.364211312080400,61.599302726423800,,,
330,84.4910055275377,11.363778593952400,61.5957992692259,,,
331,84.490646540191,11.363346244993800,61.59230144004670,,,
332,84.49028712336930,11.362914263811700,61.58880921799320,,,
333,84.48992727708450,11.362482649020300,61.58532258227230,,,
334,84.48956700134860,11.362051399240600,61.58184151219000,,,
335,84.48920629617330,11.361620513100400,61.57836598715040,,,
336,84.48884516157070,11.361189989234300,61.5748959866559,,,
337,84.48848359755260,11.360759826283800,61.57143149030580,,,
338,84.48812160413100,11.360330022896900,61.56797247779630,,,
339,84.487759181318,11.359900577728400,61.564518928919600,,,
340,84.48739632912540,11.359471489439400,61.56107082356370,,,
341,84.48703304756540,11.359042756698100,61.557628141711400,,,
342,84.48666933664980,11.358614378178900,61.554190863439900,,,
343,84.48630519639070,11.358186352562800,61.550758968920400,,,
344,84.48594062680010,11.357758678537100,61.547332438417400,,,
345,84.48557562789020,11.357331354795700,61.54391125228820,,,
346,84.48521019967300,11.35690438003900,61.540495390982100,,,
347,84.48484434216040,11.356477752973300,61.53708483504060,,,
348,84.48447805536480,11.35605147231170,61.533679565095700,,,
349,84.48411133929810,11.355625536773300,61.530279561870600,,,
350,84.48374419397240,11.3551999450834,61.52688480617820,,,
351,84.48337661940000,11.354774695973600,61.52349527892110,,,
352,84.48300861559290,11.354349788181700,61.520110961091000,,,
353,84.48264018256340,11.353925220451400,61.51673183376800,,,
354,84.48227132032360,11.353500991532600,61.51335787812030,,,
355,84.48190202888570,11.353077100181400,61.50998907540360,,,
356,84.48153230826190,11.352653545159700,61.50662540696050,,,
357,84.48116215846440,11.352230325235300,61.503266854220100,,,
358,84.48079157950550,11.351807439182200,61.4999133986975,,,
359,84.48042057139740,11.351384885780100,61.49656502199340,,,
360,84.48004913415230,11.350962663814700,61.493221705793200,,,
361,84.47967726778270,11.350540772077300,61.489883431867200,,,
362,84.47930497230060,11.350119209365300,61.486550182069200,,,
363,84.47893224771850,11.349697974481500,61.48322193833710,,,
364,84.47855909404870,11.34927706623480,61.47989868269140,,,
365,84.47818551130340,11.348856483439500,61.4765803972354,,,
366,84.47781149949520,11.3484362249157,61.47326706415440,,,
367,84.4774370586362,11.348016289489100,61.469958665715300,,,
368,84.4770621887389,11.347596675991000,61.466655184266300,,,
369,84.47668688981570,11.34717738325810,61.46335660223610,,,
370,84.47631116187890,11.34675841013290,61.46006290213380,,,
371,84.47593500494110,11.34633975546320,61.45677406654820,,,
372,84.47555841901450,11.345921418102300,61.45349007814740,,,
373,84.47518140411180,11.345503396908900,61.45021091967840,,,
374,84.47480396024520,11.345085690747100,61.44693657396660,,,
375,84.47442608742740,11.344668298486400,61.44366702391550,,,
376,84.47404778567070,11.34425121900160,61.440402252505900,,,
377,84.47366905498770,11.343834451172900,61.43714224279590,,,
378,84.47328989539100,11.343417993885500,61.43388697792020,,,
379,84.47291030689290,11.343001846030200,61.4306364410895,,,
380,84.47253028950620,11.342586006502700,61.42739061559070,,,
381,84.47214984324320,11.34217047420400,61.42414948478580,,,
382,84.47176896811670,11.341755248040300,61.420913032111700,,,
383,84.47138766413910,11.341340326922800,61.41768124108000,,,
384,84.47100593132320,11.340925709767800,61.41445409527640,,,
385,84.47062376968140,11.340511395496800,61.41123157836,,,
386,84.47024117922640,11.340097383036100,61.40801367406350,,,
387,84.46985815997090,11.339683671317300,61.40480036619230,,,
388,84.46947471192760,11.339270259276600,61.40159163862430,,,
389,84.46909083510900,11.3388571458554,61.39838747530950,,,
390,84.46870652952790,11.338444330000000,61.395187860269300,,,
391,84.46832179519690,11.338031810661400,61.391992777596700,,,
392,84.46793663212890,11.337619586795600,61.38880221145520,,,
393,84.46755104033640,11.33720765736350,61.38561614607910,,,
394,84.46716501983230,11.336796021330600,61.38243456577240,,,
395,84.46677857062930,11.336384677667400,61.3792574549092,,,
396,84.46639169274010,11.335973625348800,61.376084797932500,,,
397,84.46600438617760,11.335562863354900,61.37291657935440,,,
398,84.4656166509545,11.335152390669900,61.36975278375550,,,
399,84.46522848708370,11.334742206283300,61.36659339578450,,,
400,84.46483989457790,11.334332309188700,61.363438400157900,,,
401,84.46445087345000,11.333922698384700,61.36028778165950,,,
402,84.46406142371290,11.333513372874200,61.35714152514040,,,
403,84.46367154537940,11.333104331664700,61.35399961551810,,,
404,84.46328123846240,11.332695573768500,61.350862037776400,,,
405,84.46289050297470,11.332287098202000,61.347728776965100,,,
406,84.46249933892940,11.331878903986500,61.34459981819960,,,
407,84.46210774633930,11.331470990147300,61.34147514666040,,,
408,84.4617157252173,11.331063355714600,61.33835474759300,,,
409,84.46132327557650,11.330655999722600,61.3352386063071,,,
410,84.46093039742960,11.330248921210100,61.33212670817690,,,
411,84.46053709078980,11.329842119220300,61.32901903864010,,,
412,84.46014335567010,11.329435592800500,61.325915583198100,,,
413,84.4597491920834,11.329029341002500,61.32281632741520,,,
414,84.45935460004270,11.328623362882400,61.31972125691850,,,
415,84.4589595795611,11.328217657500400,61.31663035739760,,,
416,84.45856413065160,11.327812223921000,61.313543614604100,,,
417,84.45816825332740,11.327407061212900,61.3104610143513,,,
418,84.45777194760130,11.327002168449100,61.307382542514,,,
419,84.4573752134866,11.326597544706600,61.304308185028100,,,
420,84.45697805099640,11.326193189066700,61.30123792789000,,,
421,84.4565804601437,11.325789100614600,61.2981717571569,,,
422,84.4561824409417,11.32538527843990,61.29510965894580,,,
423,84.45578399340350,11.324981721635900,61.292051619433600,,,
424,84.45538511754240,11.324578429300200,61.28899762485650,,,
425,84.4549858133714,11.32417540053440,61.28594766151010,,,
426,84.45458608090370,11.323772634444100,61.28290171574850,,,
427,84.45418592015270,11.323370130138700,61.27985977398460,,,
428,84.45378533113130,11.322967886731900,61.27682182268910,,,
429,84.45338431385300,11.322565903341000,61.273787848391,,,
430,84.45298286833080,11.322164179087400,61.270757837676600,,,
431,84.45258099457820,11.321762713096400,61.267731777189500,,,
432,84.45217869260830,11.321361504497100,61.264709653630200,,,
433,84.4517759624345,11.320960552422400,61.261691453756000,,,
434,84.45137280407000,11.320559856009200,61.25867716438050,,,
435,84.4509692175281,11.320159414398100,61.25566677237320,,,
436,84.45056520282220,11.319759226733500,61.252660264659500,,,
437,84.45016075996560,11.319359292163500,61.2496576282202,,,
438,84.44975588897170,11.318959609840000,61.24665885009130,,,
439,84.44935058985380,11.318560178918800,61.243663917363600,,,
440,84.44894486262530,11.318160998559000,61.24067281718260,,,
441,84.44853870729960,11.317762067923900,61.23768553674800,,,
442,84.44813212389000,11.317363386180000,61.234702063313400,,,
443,84.44772511241020,11.316964952497700,61.23172238418630,,,
444,84.44731767287340,11.316566766051000,61.22874648672760,,,
445,84.44690980529310,11.316168826017400,61.22577435835130,,,
446,84.44650150968280,11.315771131578100,61.222805986524300,,,
447,84.44609278605590,11.31537368191780,61.219841358766200,,,
448,84.44568363442600,11.314976476224800,61.21688046264870,,,
449,84.44527405480660,11.314579513690800,61.213923285795800,,,
450,84.44486404721110,11.314182793511300,61.210969815883100,,,
451,84.44445361165320,11.313786314884900,61.20802004063780,,,
452,84.44404274814630,11.31339007701390,61.205073947838300,,,
453,84.44363145670400,11.312994079104100,61.20213152531400,,,
454,84.44321973733990,11.312598320364600,61.19919276094500,,,
455,84.44280759006760,11.312202800008000,61.19625764266190,,,
456,84.44239501490060,11.311807517250200,61.19332615844530,,,
457,84.44198201185270,11.311412471310600,61.19039829632590,,,
458,84.4415685809374,11.311017661411900,61.18747404438410,,,
459,84.44115472216840,11.31062308678010,61.18455339074960,,,
460,84.44074043555930,11.310228746644600,61.181636323601100,,,
461,84.44032572112380,11.309834640238100,61.17872283116650,,,
462,84.43991057887560,11.309440766796500,61.17581290172230,,,
463,84.4394950088284,11.309047125559100,61.17290652359310,,,
464,84.43907901099590,11.308653715768400,61.170003685152000,,,
465,84.43866258539180,11.308260536670200,61.167104374819800,,,
466,84.43824573203000,11.307867587513200,61.164208581065000,,,
467,84.43782845092410,11.307474867549800,61.16131629240350,,,
468,84.43741074208780,11.307082376035200,61.15842749739830,,,
469,84.43699260553510,11.30669011222800,61.15554218465960,,,
470,84.4365740412796,11.306298075389800,61.152660342843800,,,
471,84.43615504933520,11.305906264785400,61.14978196065420,,,
472,84.43573562971580,11.30551467968270,61.14690702684010,,,
473,84.4353157824351,11.305123319352700,61.14403553019670,,,
474,84.43489550750700,11.304732183069700,61.141167459565200,,,
475,84.43447480494540,11.30434127011060,61.1383028038319,,,
476,84.4340536747642,11.303950579755700,61.13544155192870,,,
477,84.43363211697720,11.303560111288400,61.132583692832600,,,
478,84.4332101315984,11.303169863994800,61.129729215565000,,,
479,84.43278771864170,11.30277983716440,61.12687810919220,,,
480,84.43236487812100,11.30239003008930,61.12403036282490,,,
481,84.43194161005030,11.302000442064800,61.121185965617800,,,
482,84.4315179144435,11.301611072389100,61.118344906769400,,,
483,84.43109379131460,11.30122192036350,61.115507175522300,,,
484,84.43066924067770,11.300832985291900,61.11267276116210,,,
485,84.43024426254660,11.300444266481400,61.109841653018000,,,
486,84.4298188569355,11.300055763241900,61.107013840461900,,,
487,84.42939302385840,11.299667474886200,61.10418931290890,,,
488,84.42896676332920,11.299279400729800,61.10136805981640,,,
489,84.42854007536220,11.298891540091400,61.098550070684400,,,
490,84.42811295997130,11.298503892292200,61.095735335054800,,,
491,84.42768541717060,11.29811645665640,61.09292384251180,,,
492,84.42725744697430,11.297729232511000,61.09011558268120,,,
493,84.42682904939650,11.297342219185800,61.08731054523020,,,
494,84.4264002244512,11.296955416013300,61.084508719867500,,,
495,84.42597097215270,11.296568822328800,61.08171009634300,,,
496,84.42554129251500,11.296182437470400,61.07891466444740,,,
497,84.42511118555250,11.295796260778800,61.07612241401220,,,
498,84.42468065127920,11.295410291597600,61.07333333490930,,,
499,84.42424968970930,11.295024529273100,61.07054741705100,,,
500,84.42381830085710,11.29463897315420,61.067764650389700,,,
501,84.4233864847368,11.294253622592400,61.064985024917800,,,
502,84.42295424136260,11.293868476942000,61.06220853066740,,,
503,84.42252157074880,11.293483535560100,61.059435157710000,,,
504,84.4220884729097,11.29309879780610,61.05666489615660,,,
505,84.42165494785950,11.292714263042300,61.05389773615710,,,
506,84.42122099561260,11.292329930633400,61.05113366790070,,,
507,84.42078661618320,11.291945799947000,61.04837268161500,,,
508,84.4203518095857,11.291561870352900,61.04561476756640,,,
509,84.41991657583440,11.291178141223800,61.04285991605950,,,
510,84.41948091494370,11.290794611934800,61.040108117437300,,,
511,84.41904482692790,11.290411281863600,61.03735936208050,,,
512,84.41860831180140,11.290028150390400,61.034613640407900,,,
513,84.41817136957860,11.289645216897900,61.03187094287570,,,
514,84.41773400027390,11.289262480771500,61.02913125997760,,,
515,84.41729620390180,11.28887994139880,61.02639458224480,,,
516,84.41685798047660,11.288497598170100,61.023660900245100,,,
517,84.41641933001280,11.288115450478000,61.02093020458370,,,
518,84.41598025252500,11.287733497717900,61.01820248590210,,,
519,84.41554074802750,11.287351739287200,61.01547773487850,,,
520,84.41510081653490,11.286970174586000,61.012755942227600,,,
521,84.41466045806150,11.286588803016800,61.0100370987001,,,
522,84.41421967262210,11.286207623984500,61.00732119508270,,,
523,84.41377846023110,11.285826636896300,61.00460822219800,,,
524,84.413336820903,11.285445841161900,61.001898170904300,,,
525,84.41289475465240,11.285065236193400,60.999191032095300,,,
526,84.41245226149400,11.28468482140510,60.996486796699900,,,
527,84.41200934144210,11.284304596213800,60.99378545568240,,,
528,84.41156599451160,11.283924560038700,60.99108700004200,,,
529,84.41112222071700,11.283544712301000,60.9883914208126,,,
530,84.41067802007280,11.283165052424500,60.98569870906270,,,
531,84.41023339259390,11.282785579835400,60.98300885589550,,,
532,84.4097883382947,11.282406293961900,60.980321852448400,,,
533,84.40934285719010,11.282027194234600,60.97763768989270,,,
534,84.40889694929450,11.281648280086400,60.97495635943400,,,
535,84.40845061462290,11.281269550952400,60.972277852311600,,,
536,84.40800385318990,11.280891006270100,60.96960215979840,,,
537,84.40755666501020,11.280512645479100,60.96692927320080,,,
538,84.40710905009850,11.280134468021200,60.96425918385870,,,
539,84.40666100846960,11.2797564733405,60.96159188314500,,,
540,84.40621254013820,11.279378660883300,60.95892736246550,,,
541,84.40576364511930,11.27900103009800,60.95626561325910,,,
542,84.40531432342740,11.278623580435200,60.95360662699720,,,
543,84.40486457507760,11.278246311347900,60.95095039518410,,,
544,84.40441440008450,11.277869222290900,60.9482969093559,,,
545,84.40396379846290,11.277492312721400,60.94564616108150,,,
546,84.4035127702279,11.27711558209880,60.94299814196150,,,
547,84.4030613153942,11.27673902988420,60.94035284362860,,,
548,84.40260943397670,11.276362655541400,60.93771025774730,,,
549,84.40215712599030,11.275986458535900,60.935070376013700,,,
550,84.40170439144990,11.275610438335400,60.932433190155300,,,
551,84.40125123037030,11.275234594409800,60.92979869193090,,,
552,84.40079764276670,11.2748589262309,60.927166873130800,,,
553,84.40034362865380,11.274483433272700,60.92453772557590,,,
554,84.3998891880467,11.27410811501130,60.92191124111830,,,
555,84.39943432096030,11.273732970924600,60.919287411640700,,,
556,84.39897902740970,11.273358000492800,60.91666622905650,,,
557,84.39852330740980,11.27298320319800,60.914047685309400,,,
558,84.39806716097550,11.272608578524400,60.91143177237360,,,
559,84.39761058812210,11.272234125958100,60.90881848225330,,,
560,84.39715358886450,11.271859844987200,60.90620780698280,,,
561,84.39669616321770,11.271485735102000,60.90359973862640,,,
562,84.39623831119690,11.271111795794600,60.900994269278000,,,
563,84.39578003281710,11.270738026558900,60.89839139106120,,,
564,84.39532132809340,11.270364426891200,60.895791096128900,,,
565,84.3948621970409,11.269990996289300,60.89319337666360,,,
566,84.39440263967480,11.269617734253300,60.89059822487690,,,
567,84.39394265601020,11.26924464028510,60.88800563300930,,,
568,84.3934822460622,11.268871713888300,60.88541559333040,,,
569,84.39302140984600,11.268498954568800,60.88282809813870,,,
570,84.39256014737690,11.268126361834200,60.88024313976110,,,
571,84.39209845866990,11.267753935194000,60.87766071055310,,,
572,84.39163634374040,11.267381674159600,60.87508080289870,,,
573,84.39117380260340,11.267009578244200,60.87250340921020,,,
574,84.39071083527430,11.266637646963100,60.86992852192780,,,
575,84.39024744176840,11.26626587983320,60.867356133519900,,,
576,84.38978362210080,11.265894276373400,60.86478623648270,,,
577,84.38931937628680,11.265522836104400,60.86221882334030,,,
578,84.38885470434180,11.265151558548700,60.85965388664420,,,
579,84.38838960628100,11.264780443230800,60.857091418973400,,,
580,84.38792408211980,11.26440948967680,60.85453141293450,,,
581,84.38745813187350,11.264038697414600,60.85197386116110,,,
582,84.3869917555574,11.263668065974100,60.84941875631410,,,
583,84.3865249531869,11.263297594886800,60.846866091081200,,,
584,84.3860577247774,11.262927283686100,60.84431585817710,,,
585,84.38559007034420,11.262557131907200,60.84176805034320,,,
586,84.38512198990290,11.262187139086800,60.839222660347600,,,
587,84.38465348346870,11.261817304763800,60.83667968098480,,,
588,84.38418455105710,11.26144762847850,60.83413910507570,,,
589,84.3837151926835,11.261078109772900,60.831600925467600,,,
590,84.38324540836340,11.260708748191100,60.82906513503370,,,
591,84.38277519811240,11.260339543278600,60.826531726673300,,,
592,84.38230456194570,11.259970494582800,60.82400069331180,,,
593,84.38183349987910,11.259601601652600,60.82147202790020,,,
594,84.38136201192790,11.259232864038800,60.81894572341510,,,
595,84.38089009810770,11.25886428129370,60.81642177285890,,,
596,84.38041775843400,11.258495852971600,60.81390016925920,,,
597,84.37994499292240,11.258127578628200,60.81138090566910,,,
598,84.37947180158840,11.25775945782090,60.808863975166800,,,
599,84.37899818444770,11.257391490108800,60.806349370855700,,,
600,84.37852414151580,11.25702367505280,60.803837085864000,,,
601,84.3780496728083,11.256656012215200,60.80132711334500,,,
602,84.37757477834090,11.256288501160000,60.79881944647650,,,
603,84.37709945812910,11.25592114145300,60.796314078461100,,,
604,84.37662371218870,11.255553932661400,60.7938110025261,,,
605,84.37614754053530,11.255186874354200,60.79131021192290,,,
606,84.37567094318450,11.25481996610180,60.788811699927300,,,
607,84.37519392015210,11.254453207476500,60.786315459839600,,,
608,84.3747164714538,11.254086598051900,60.78382148498370,,,
609,84.37423859710530,11.253720137403300,60.78132976870790,,,
610,84.3737602971222,11.253353825107600,60.7788403043843,,,
611,84.37328157152040,11.252987660743300,60.77635308540860,,,
612,84.37280242031570,11.252621643890300,60.77386810520040,,,
613,84.37232284352370,11.252255774130300,60.77138535720260,,,
614,84.37184284116020,11.251890051046400,60.76890483488190,,,
615,84.37136241324120,11.251524474223300,60.76642653172810,,,
616,84.37088155978230,11.251159043247000,60.76395044125430,,,
617,84.37040028079940,11.2507937577055,60.76147655699680,,,
618,84.36991857630840,11.25042861718790,60.75900487251500,,,
619,84.36943644632510,11.250063621285000,60.75653538139110,,,
620,84.3689538908654,11.249698769589000,60.754068077230100,,,
621,84.36847090994510,11.249334061693800,60.75160295366010,,,
622,84.36798750358020,11.248969497194600,60.74914000433140,,,
623,84.36750367178650,11.248605075688200,60.7466792229171,,,
624,84.36701941458,11.248240796772700,60.74422060311270,,,
625,84.3665347319766,11.247876660048000,60.74176413863610,,,
626,84.3660496239923,11.247512665115200,60.739309823227200,,,
627,84.365564090643,11.24714881157690,60.7368576506483,,,
628,84.36507813194470,11.246785099037300,60.7344076146837,,,
629,84.36459174791350,11.246421527101800,60.73195970913960,,,
630,84.36410493856520,11.246058095377500,60.72951392784400,,,
631,84.36361770391600,11.24569480347270,60.72707026464690,,,
632,84.36313004398180,11.245331650997300,60.72462871341970,,,
633,84.36264195877870,11.244968637562600,60.72218926805550,,,
634,84.36215344832270,11.244605762781200,60.71975192246880,,,
635,84.36166451263010,11.24424302626720,60.71731667059550,,,
636,84.36117515171670,11.243880427636200,60.71488350639300,,,
637,84.36068536559870,11.243517966505000,60.712452423839600,,,
638,84.36019515429230,11.243155642491800,60.7100234169348,,,
639,84.35970451781360,11.242793455216400,60.70759647969920,,,
640,84.35921345617860,11.242431404299700,60.705171606174300,,,
641,84.35872196940360,11.24206948936430,60.70274879042220,,,
642,84.3582300575048,11.241707710033700,60.70032802652610,,,
643,84.35773772049830,11.241346065933300,60.6979093085896,,,
644,84.35724495840020,11.240984556689400,60.69549263073700,,,
645,84.35675177122700,11.240623181929900,60.69307798711290,,,
646,84.35625815899460,11.240261941283900,60.69066537188260,,,
647,84.3557641217194,11.239900834382000,60.68825477923120,,,
648,84.35526965941770,11.239539860856100,60.685846203364500,,,
649,84.35477477210560,11.239179020339100,60.68343963850810,,,
650,84.35427945979960,11.238818312465700,60.68103507890790,,,
651,84.35378372251580,11.238457736871600,60.67863251882940,,,
652,84.35328756027060,11.23809729319400,60.67623195255820,,,
653,84.35279097308030,11.237736981071100,60.67383337439970,,,
654,84.35229396096110,11.237376800142700,60.67143677867890,,,
655,84.35179652392960,11.237016750049700,60.66904215974040,,,
656,84.35129866200200,11.236656830434400,60.666649511948400,,,
657,84.35080037519480,11.236297040940400,60.664258829686400,,,
658,84.35030166352420,11.235937381212500,60.66187010735740,,,
659,84.3498025270067,11.235577850896600,60.659483339383600,,,
660,84.34930296565870,11.23521844964020,60.65709852020640,,,
661,84.34880297949670,11.234859177091800,60.65471564428630,,,
662,84.3483025685371,11.234500032901200,60.65233470610280,,,
663,84.3478017327963,11.234141016719600,60.64995570015440,,,
664,84.3473004722908,11.233782128199200,60.64757862095860,,,
665,84.34679878703710,11.233423366993700,60.64520346305130,,,
666,84.34629667705170,11.233064732757700,60.642830220987500,,,
667,84.34579414235110,11.232706225147200,60.640458889340600,,,
668,84.34529118295190,11.23234784381950,60.63808946270260,,,
669,84.3447877988705,11.231989588433100,60.63572193568400,,,
670,84.3442839901235,11.231631458647400,60.63335630291360,,,
671,84.34377975672750,11.231273454123400,60.630992559038600,,,
672,84.34327509869910,11.230915574523100,60.62863069872450,,,
673,84.3427700160548,11.230557819509700,60.62627071665480,,,
674,84.34226450881130,11.230200188747600,60.62391260753120,,,
675,84.34175857698510,11.229842681902400,60.621556366073300,,,
676,84.34125222059300,11.229485298640900,60.61920198701860,,,
677,84.34074543965150,11.22912803863090,60.616849465122700,,,
678,84.3402382341774,11.22877090154150,60.61449879515870,,,
679,84.33973060418730,11.228413887043100,60.612149971917500,,,
680,84.3392225496978,11.228056994807000,60.60980299020770,,,
681,84.33871407072570,11.227700224505800,60.60745784485540,,,
682,84.33820516728780,11.227343575813100,60.605114530704200,,,
683,84.33769583940060,11.226987048403900,60.60277304261500,,,
684,84.33718608708100,11.226630641954000,60.6004333754661,,,
685,84.33667591034580,11.226274356140700,60.598095524153200,,,
686,84.33616530921170,11.225918190642100,60.59575948358900,,,
687,84.33565428369540,11.225562145137500,60.59342524870340,,,
688,84.33514283381380,11.22520621930750,60.59109281444330,,,
689,84.33463095958370,11.224850412833600,60.588762175772700,,,
690,84.33411866102200,11.224494725398500,60.58643332767230,,,
691,84.33360593814540,11.224139156686000,60.58410626513990,,,
692,84.33309279097070,11.223783706380900,60.58178098318980,,,
693,84.33257921951500,11.22342837416930,60.57945747685310,,,
694,84.33206522379500,11.223073159738200,60.57713574117760,,,
695,84.3315508038276,11.222718062775800,60.57481577122760,,,
696,84.33103595962980,11.222363082971200,60.57249756208390,,,
697,84.33052069121840,11.222008220014700,60.570181108843600,,,
698,84.33000499861050,11.221653473597800,60.56786640662040,,,
699,84.32948888182290,11.22129884341280,60.56555345054410,,,
700,84.32897234087260,11.220944329153300,60.56324223576060,,,
701,84.32845537577650,11.220589930513700,60.56093275743230,,,
702,84.32793798655180,11.2202356471897,60.5586250107374,,,
703,84.32742017321530,11.219881478877900,60.55631899087030,,,
704,84.32690193578410,11.219527425276000,60.554014693041100,,,
705,84.32638327427520,11.219173486082700,60.55171211247600,,,
706,84.32586418870560,11.21881966099780,60.549411244417100,,,
707,84.32534467909250,11.218465949721900,60.54711208412200,,,
708,84.32482474545290,11.218112351957100,60.54481462686420,,,
709,84.32430438780380,11.217758867406000,60.542518867932600,,,
710,84.32378360616230,11.21740549577250,60.540224802632000,,,
711,84.32326240054570,11.21705223676150,60.53793242628230,,,
712,84.32274077097090,11.216699090078800,60.53564173421910,,,
713,84.32221871745510,11.216346055431300,60.53335272179340,,,
714,84.32169624001560,11.2159931325268,60.5310653843714,,,
715,84.32117333866930,11.215640321074200,60.5287797173345,,,
716,84.3206500134336,11.215287620783400,60.526495716079400,,,
717,84.32012626432560,11.214935031365200,60.524213376017800,,,
718,84.31960209136250,11.214582552531300,60.52193269257670,,,
719,84.31907749456160,11.214230183994700,60.51965366119780,,,
720,84.31855247394000,11.21387792546900,60.5173762773379,,,
721,84.31802702951500,11.213525776669000,60.51510053646870,,,
722,84.31750116130390,11.213173737310400,60.512826434076700,,,
723,84.31697486932400,11.212821807109800,60.510553965663100,,,
724,84.31644815359250,11.212469985785000,60.508283126743800,,,
725,84.31592101412670,11.212118273054400,60.506013912849400,,,
726,84.31539345094390,11.211766668637600,60.50374631952510,,,
727,84.31486546406150,11.211415172255000,60.501480342330500,,,
728,84.3143370534969,11.21106378362810,60.49921597683990,,,
729,84.3138082192673,11.210712502479300,60.496953218641600,,,
730,84.31327896139010,11.210361328531800,60.49469206333870,,,
731,84.31274927988280,11.210010261509800,60.49243250654830,,,
732,84.31221917476270,11.209659301138500,60.49017454390180,,,
733,84.31168864604720,11.209308447143900,60.487918171044800,,,
734,84.31115769375360,11.208957699253100,60.485663383637100,,,
735,84.31062631789970,11.208607057193900,60.48341017735230,,,
736,84.31009451850260,11.208256520695200,60.4811585478782,,,
737,84.30956229557990,11.207906089486600,60.47890849091660,,,
738,84.3090296491491,11.207555763298900,60.476660002183100,,,
739,84.30849657922760,11.207205541863400,60.474413077407000,,,
740,84.307963085833,11.206855424912700,60.47216771233180,,,
741,84.30742916898280,11.206505412180000,60.46992390271420,,,
742,84.30689482869450,11.206155503399600,60.467681644324900,,,
743,84.30636006498560,11.205805698306500,60.46544093294820,,,
744,84.3058248778737,11.205455996636800,60.46320176438180,,,
745,84.30528926737640,11.205106398127200,60.46096413443720,,,
746,84.30475323351130,11.204756902515500,60.45872803893900,,,
747,84.3042167762959,11.204407509540200,60.45649347372540,,,
748,84.3036798957479,11.20405821894100,60.45426043464790,,,
749,84.30314259188490,11.203709030457900,60.45202891757140,,,
750,84.30260486472450,11.203359943832400,60.44979891837400,,,
751,84.30206671428440,11.203010958806300,60.44757043294680,,,
752,84.30152814058230,11.202662075122700,60.44534345719420,,,
753,84.3009891436358,11.20231329252520,60.443117987033800,,,
754,84.30044972346260,11.201964610758400,60.440894018396000,,,
755,84.29990988008050,11.2016160295678,60.43867154722440,,,
756,84.2993696135071,11.201267548699700,60.43645056947530,,,
757,84.29882892376020,11.200919167901100,60.43423108111800,,,
758,84.29828781085750,11.20057088692000,60.43201307813480,,,
759,84.29774627481680,11.200222705505200,60.429796556520400,,,
760,84.29720431565590,11.199874623406300,60.42758151228270,,,
761,84.29666193339260,11.19952664037380,60.42536794144170,,,
762,84.29611912804460,11.199178756158800,60.42315584003070,,,
763,84.29557589962970,11.198830970513400,60.42094520409490,,,
764,84.29503224816590,11.198483283190500,60.418736029692600,,,
765,84.29448817367080,11.198135693943800,60.41652831289430,,,
766,84.29394367616250,11.197788202527700,60.414322049782900,,,
767,84.29339875565880,11.197440808697700,60.41211723645390,,,
768,84.2928534121775,11.197093512209700,60.40991386901490,,,
769,84.29230764573650,11.196746312820600,60.4077119435858,,,
770,84.2917614563538,11.196399210288100,60.40551145629900,,,
771,84.29121484404730,11.196052204370800,60.40331240329880,,,
772,84.29066780883480,11.195705294827900,60.40111478074190,,,
773,84.2901203507344,11.195358481419300,60.398918584796800,,,
774,84.28957246976410,11.195011763906000,60.39672381164430,,,
775,84.28902416594170,11.19466514204960,60.39453045747710,,,
776,84.28847543928530,11.194318615612300,60.39233851849980,,,
777,84.28792628981290,11.193972184357500,60.39014799092920,,,
778,84.2873767175425,11.193625848048900,60.387958870993500,,,
779,84.28682672249210,11.19327960645140,60.385771154933000,,,
780,84.28627630467990,11.192933459330200,60.38358483899990,,,
781,84.28572546412370,11.192587406451700,60.38139991945790,,,
782,84.28517420084180,11.192241447582900,60.37921639258230,,,
783,84.28462251485220,11.191895582491300,60.377034254660400,,,
784,84.2840704061729,11.19154981094550,60.37485350199070,,,
785,84.28351787482220,11.19120413271480,60.37267413088350,,,
786,84.28296492081810,11.190858547569000,60.3704961376605,,,
787,84.2824115441787,11.19051305527890,60.36831951865490,,,
788,84.28185774492230,11.19016765561590,60.36614427021140,,,
789,84.28130352306690,11.189822348352100,60.363970388685700,,,
790,84.28074887863080,11.18947713326060,60.361797870445400,,,
791,84.28019381163220,11.189132010114900,60.35962671186880,,,
792,84.2796383220892,11.188786978689400,60.35745690934590,,,
793,84.2790824100201,11.188442038759300,60.35528845927770,,,
794,84.27852607544310,11.18809719010020,60.35312135807640,,,
795,84.27796931837650,11.187752432488800,60.350955602165100,,,
796,84.27741213883850,11.187407765702200,60.348791187978300,,,
797,84.27685453684730,11.187063189518500,60.346628111961300,,,
798,84.2762965124214,11.186718703716300,60.344466370570500,,,
799,84.2757380655789,11.18637430807500,60.342305960273200,,,
800,84.27517919633820,11.186030002374700,60.34014687754770,,,
801,84.27461990471770,11.185685786396200,60.337989118882800,,,
802,84.27406019073560,11.18534165992090,60.33583268077870,,,
803,84.27350005441030,11.184997622731000,60.33367755974580,,,
804,84.27293949576010,11.18465367460940,60.33152375230570,,,
805,84.27237851480360,11.184309815339600,60.329371254990300,,,
806,84.27181711155900,11.183966044706000,60.327220064342400,,,
807,84.27125528604470,11.18362236249350,60.32507017691550,,,
808,84.2706930382792,11.183278768487600,60.32292158927330,,,
809,84.27013036828100,11.18293526247470,60.320774297990500,,,
810,84.2695672760684,11.182591844241700,60.31862829965190,,,
811,84.2690037616599,11.182248513576300,60.316483590852900,,,
812,84.26843982507400,11.181905270266900,60.31434016819950,,,
813,84.26787546632930,11.181562114102400,60.31219802830770,,,
814,84.26731068544410,11.181219044872500,60.31005716780420,,,
815,84.26674548243700,11.180876062367500,60.30791758332580,,,
816,84.2661798573265,11.180533166378500,60.305779271519600,,,
817,84.26561381013120,11.180190356697000,60.30364222904280,,,
818,84.26504734086970,11.179847633115400,60.30150645256310,,,
819,84.26448044956040,11.179504995426600,60.29937193875800,,,
820,84.26391313622200,11.179162443424200,60.29723868431540,,,
821,84.26334540087310,11.178819976902600,60.29510668593290,,,
822,84.26277724353230,11.178477595656500,60.292975940318600,,,
823,84.26220866421820,11.17813529948170,60.29084644419010,,,
824,84.26163966294950,11.177793088174200,60.28871819427540,,,
825,84.2610702397447,11.17745096153090,60.28659118731210,,,
826,84.26050039462260,11.177108919349300,60.284465420047900,,,
827,84.25993012760180,11.176766961427500,60.282340889240100,,,
828,84.25935943870110,11.176425087564200,60.280217591656000,,,
829,84.25878832793900,11.176083297558800,60.278095524072700,,,
830,84.25821679533440,11.175741591211300,60.27597468327680,,,
831,84.25764484090600,11.175399968322200,60.273855066064900,,,
832,84.25707246467250,11.175058428693000,60.27173666924310,,,
833,84.2564996666527,11.17471697212530,60.26961948962700,,,
834,84.25592644686530,11.1743755984218,60.2675035240421,,,
835,84.25535280532910,11.174034307385500,60.265388769323200,,,
836,84.25477874206300,11.173693098820000,60.26327522231470,,,
837,84.25420425708570,11.173351972529800,60.26116287987050,,,
838,84.25362935041600,11.173010928319800,60.259051738853900,,,
839,84.25305402207290,11.17266996599540,60.25694179613770,,,
840,84.25247827207510,11.172329085362900,60.254833048604100,,,
841,84.25190210044150,11.171988286229,60.25272549314440,,,
842,84.25132550719090,11.171647568401000,60.25061912665960,,,
843,84.25074849234240,11.171306931686800,60.24851394605960,,,
844,84.25017105591470,11.170966375895100,60.24640994826370,,,
845,84.24959319792680,11.170625900834800,60.24430713020040,,,
846,84.24901491839770,11.170285506315800,60.24220548880760,,,
847,84.2484362173462,11.16994519214830,60.24010502103180,,,
848,84.24785709479140,11.169604958143300,60.23800572382920,,,
849,84.2472775507521,11.169264804112100,60.23590759416470,,,
850,84.24669758524740,11.16892472986690,60.23381062901230,,,
851,84.24611719829640,11.168584735220300,60.23171482535520,,,
852,84.24553638991790,11.168244819985500,60.22962018018520,,,
853,84.244955160131,11.167904983976300,60.22752669050340,,,
854,84.2443735089548,11.167565227007000,60.22543435331960,,,
855,84.2437914364083,11.16722554889260,60.22334316565270,,,
856,84.24320894251060,11.166885949448600,60.22125312453020,,,
857,84.24262602728070,11.166546428491000,60.21916422698840,,,
858,84.24204269073770,11.166206985836500,60.21707647007260,,,
859,84.24145893290090,11.165867621302200,60.21498985083670,,,
860,84.24087475378910,11.165528334705900,60.21290436634340,,,
861,84.24029015342170,11.165189125866000,60.21082001366380,,,
862,84.23970513181770,11.164849994601200,60.208736789878200,,,
863,84.23911968899630,11.164510940731000,60.20665469207500,,,
864,84.23853382497660,11.164171964075400,60.20457371735130,,,
865,84.23794753977800,11.163833064454900,60.20249386281310,,,
866,84.23736083341950,11.16349424169060,60.200415125574400,,,
867,84.23677370592030,11.163155495604000,60.19833750275810,,,
868,84.23618615729970,11.162816826017300,60.196260991495500,,,
869,84.23559818757700,11.162478232753300,60.19418558892610,,,
870,84.23500979677140,11.162139715635100,60.19211129219810,,,
871,84.23442098490200,11.161801274486600,60.19003809846780,,,
872,84.23383175198840,11.161462909132000,60.1879660049001,,,
873,84.23324209804960,11.161124619396200,60.18589500866800,,,
874,84.232652023105,11.160786405104600,60.183825106953000,,,
875,84.23206152717400,11.160448266083100,60.181756296944700,,,
876,84.23147061027590,11.16011020215800,60.179688575840900,,,
877,84.23087927243000,11.159772213156500,60.177621940847600,,,
878,84.23028751365560,11.159434298905800,60.1755563891792,,,
879,84.22969533397220,11.159096459234200,60.173491918057900,,,
880,84.22910273339910,11.158758693970000,60.17142852471410,,,
881,84.22850971195580,11.158421002942300,60.16936620638650,,,
882,84.22791626966160,11.158083385980800,60.16730496032160,,,
883,84.22732240653590,11.157745842915300,60.16524478377400,,,
884,84.22672812259830,11.15740837357670,60.163185674006300,,,
885,84.22613341786810,11.157070977795800,60.16112762828900,,,
886,84.22553829236480,11.156733655404400,60.15907064390060,,,
887,84.22494274610800,11.15639640623460,60.15701471812760,,,
888,84.22434677911700,11.156059230118900,60.15495984826410,,,
889,84.22375039141150,11.155722126890500,60.15290603161230,,,
890,84.22315358301080,11.155385096383000,60.15085326548210,,,
891,84.22255635393460,11.155048138430500,60.148801547191300,,,
892,84.22195870420240,11.154711252867700,60.14675087406540,,,
893,84.2213606338337,11.15437443952970,60.14470124343750,,,
894,84.22076214284820,11.154037698252000,60.14265265264860,,,
895,84.22016323126530,11.153701028870800,60.14060509904740,,,
896,84.21956389910480,11.153364431222600,60.13855857999020,,,
897,84.21896414638620,11.15302790514460,60.1365130928407,,,
898,84.2183639731291,11.15269145047420,60.13446863497060,,,
899,84.21776337935320,11.15235506704960,60.13242520375890,,,
900,84.21716236507820,11.152018754709300,60.130382796592300,,,
901,84.21656093032360,11.151682513292300,60.12834141086490,,,
902,84.21595907510920,11.151346342638100,60.126301043978400,,,
903,84.21535679945470,11.151010242586600,60.1242616933418,,,
904,84.21475410337970,11.150674212978400,60.12222335637180,,,
905,84.21415098690410,11.150338253654300,60.12018603049220,,,
906,84.21354745004740,11.15000236445570,60.11814971313450,,,
907,84.21294349282950,11.149666545224500,60.116114401737400,,,
908,84.21233911527020,11.149330795803000,60.11408009374700,,,
909,84.21173431738910,11.148995116034100,60.11204678661650,,,
910,84.21112909920610,11.14865950576100,60.11001447780680,,,
911,84.210523460741,11.148323964827400,60.107983164785600,,,
912,84.20991740201360,11.14798849307760,60.105952845028200,,,
913,84.20931092304370,11.147653090356200,60.103923516016800,,,
914,84.20870402385110,11.147317756508300,60.101895175241200,,,
915,84.20809670445570,11.146982491379500,60.09986782019790,,,
916,84.20748896487740,11.146647294815800,60.09784144839080,,,
917,84.20688080513600,11.146312166663700,60.09581605733080,,,
918,84.20627222525150,11.145977106770200,60.09379164453610,,,
919,84.2056632252437,11.145642114982600,60.09176820753160,,,
920,84.20505380513260,11.145307191148800,60.089745743849500,,,
921,84.204443964938,11.144972335117100,60.08772425102900,,,
922,84.20383370468000,11.144637546736200,60.08570372661610,,,
923,84.2032230243784,11.144302825855300,60.083684168164000,,,
924,84.2026119240533,11.143968172324000,60.08166557323260,,,
925,84.20200040372460,11.143633585992400,60.07964793938900,,,
926,84.20138846341240,11.143299066710900,60.07763126420690,,,
927,84.20077610313660,11.1429646143306,60.075615545267000,,,
928,84.20016332291730,11.142630228702800,60.07360078015690,,,
929,84.19955012277450,11.142295909679300,60.07158696647090,,,
930,84.19893650272830,11.141961657112300,60.06957410181010,,,
931,84.19832246279860,11.141627470854700,60.06756218378250,,,
932,84.19770800300570,11.141293350759300,60.06555121000280,,,
933,84.19709312336950,11.140959296679900,60.063541178092200,,,
934,84.19647782391020,11.140625308470400,60.06153208567900,,,
935,84.19586210464800,11.140291385985100,60.059523930397800,,,
936,84.19524596560280,11.139957529078900,60.05751670989010,,,
937,84.19462940679500,11.139623737607100,60.05551042180390,,,
938,84.19401242824460,11.139290011425200,60.05350506379400,,,
939,84.1933950299717,11.138956350389500,60.05150063352140,,,
940,84.19277721199670,11.138622754356300,60.04949712865420,,,
941,84.19215897433960,11.138289223182700,60.047494546866500,,,
942,84.1915403170207,11.13795575672590,60.04549288583930,,,
943,84.19092124006020,11.13762235484370,60.043492143259900,,,
944,84.19030174347840,11.137289017394200,60.04149231682220,,,
945,84.18968182729540,11.136955744236100,60.0394934042265,,,
946,84.18906149153160,11.136622535228400,60.037495403179400,,,
947,84.18844073620730,11.136289390230400,60.0354983113942,,,
948,84.18781956134260,11.13595630910190,60.03350212659030,,,
949,84.18719796695800,11.13562329170310,60.03150684649360,,,
950,84.18657595307370,11.135290337894700,60.02951246883620,,,
951,84.18595351971000,11.134957447537700,60.02751899135690,,,
952,84.18533066688740,11.134624620493400,60.025526411800300,,,
953,84.18470739462610,11.134291856623700,60.02353472791760,,,
954,84.18408370294660,11.133959155790900,60.02154393746620,,,
955,84.18345959186910,11.133626517857400,60.01955403820970,,,
956,84.18283506141420,11.13329394268640,60.01756502791790,,,
957,84.18221011160210,11.132961430141300,60.015576904366700,,,
958,84.18158474245340,11.13262898008580,60.01358966533850,,,
959,84.18095895398840,11.132296592384100,60.011603308621500,,,
960,84.18033274622770,11.131964266900800,60.009617832010200,,,
961,84.1797061191916,11.131632003500800,60.00763323330510,,,
962,84.17907907290070,11.131299802049600,60.00564951031290,,,
963,84.17845160737530,11.130967662412900,60.00366666084640,,,
964,84.17782372263620,11.130635584456700,60.00168468272420,,,
965,84.17719541870360,11.130303568047700,59.99970357377130,,,
966,84.17656669559820,11.12997161305260,59.9977233318184,,,
967,84.1759375533405,11.129639719338800,59.99574395470230,,,
968,84.17530799195110,11.129307886774000,59.993765440265700,,,
969,84.17467801145040,11.128976115226100,59.99178778635740,,,
970,84.17404761185920,11.128644404563500,59.989810990832000,,,
971,84.17341679319800,11.128312754655100,59.98783505155000,,,
972,84.17278555548740,11.127981165370000,59.9858599663779,,,
973,84.17215389874790,11.127649636577800,59.98388573318790,,,
974,84.17152182300040,11.127318168148300,59.98191234985810,,,
975,84.17088932826530,11.126986759951800,59.9799398142725,,,
976,84.17025641456340,11.126655411859,59.977968124320900,,,
977,84.16962308191530,11.126324123740900,59.9759972778988,,,
978,84.16898933034170,11.125992895468800,59.97402727290750,,,
979,84.16835515986320,11.125661726914500,59.97205810725420,,,
980,84.16772057050070,11.12533061795010,59.97008977885160,,,
981,84.16708556227490,11.124999568448100,59.96812228561820,,,
982,84.1664501352064,11.12466857828140,59.966155625478100,,,
983,84.16581428931610,11.124337647323000,59.96418979636140,,,
984,84.16517802462460,11.124006775446600,59.962224796203500,,,
985,84.16454134115280,11.123675962526100,59.960260622945500,,,
986,84.16390423892140,11.123345208435800,59.95829727453430,,,
987,84.16326671795130,11.123014513050200,59.95633474892220,,,
988,84.16262877826330,11.122683876244400,59.95437304406720,,,
989,84.16199041987810,11.122353297893700,59.952412157932700,,,
990,84.16135164281670,11.122022777873700,59.95045208848780,,,
991,84.16071244709990,11.121692316060600,59.948492833707200,,,
992,84.16007283274860,11.121361912330600,59.94653439157080,,,
993,84.15943279978360,11.121031566560600,59.944576760064200,,,
994,84.15879234822590,11.120701278627600,59.942619937178600,,,
995,84.15815147809630,11.120371048409000,59.94066392091020,,,
996,84.15751018941580,11.12004087578260,59.938708709261200,,,
997,84.15686848220530,11.119710760626600,59.93675430023880,,,
998,84.15622635648570,11.119380702819400,59.9348006918556,,,
999,84.15558381227800,11.119050702239700,59.93284788212990,,,
1000,84.15494084960330,11.118720758766800,59.9308958690851,,,
1001,84.15429746848240,11.118390872280100,59.928944650750000,,,
